Toward Scalable, Flexible Scene Flow for Point Clouds

Scene flow estimation is the task of describing 3D motion between temporally successive observations. This thesis aims to build the foundation for building scene flow estimators with two important properties: they are scalable, i.e. they improve with access to more data and computation, and they are flexible, i.e. they work out-of-the-box in a variety of domains and on a variety of motion patterns without requiring significant hyperparameter tuning. In this dissertation we present several concrete contributions towards this. In Chapter 1 we contextualize scene flow and its prior methods. In Chapter 2 we present a blueprint to build and scale feedforward scene flow estimators without requiring expensive human annotations via large scale distillation from pseudolabels provided by strong unsupervised test-time optimization methods. In Chapter 3 we introduce a benchmark to better measure estimate quality across diverse object types, better bringing into focus what we care about and expect from scene flow estimators, and use this benchmark to host a public challenge that produced significant progress. In Chapter 4 we present a state-of-the-art unsupervised scene flow estimator that introduces a new, full sequence problem formulation and exhibits great promise in adjacent domains like 3D point tracking. Finally, in Chapter 5 I philosophize about what's next for scene flow and its potential future broader impacts.

==> trackflow/figures/qualitative_flows/source_command.txt <==
python visualization/visualize_flow.py --sequence_id b869e2cb-3804-389a-a3c7-b80f57c7d2ac --sequence_folder /efs/argoverse2/test/ --sequence_start_idx 35 --flow_folder /efs/argoverse2/test_sceneflow_feather/ /efs/argoverse2/test_nsfp_flow_feather/ /efs/argoverse2/test_bucketed_nsfp_distillation_xl_5x_out/ /efs/argoverse2/test_bucketed_supervised_out/ /efs2/argoverse2_submission_evals/test_DeFlow_submission/submission/ /efs2/argoverse2_submission_evals/test_Tracktor_LE3DE2E_c02_submission/submission/



==> zeroflow/figures/epe_table.txt <==
DRLFS (Ours) & 0.089 & 0.224 & 0.021 & 0.021 & 0.388 & 0.151\\
FastFlow3D & 0.076 & 0.186 & 0.021 & 0.021 & 0.480 & 0.209\\
FastFlow3D (no scale) & 0.085 & 0.220 & 0.018 & 0.018 & 0.434 & 0.182\\
NSFP & 0.068 & 0.131 & 0.036 & 0.036 & 0.699 & 0.472\\


==> zeroflow/figures/latency_table.txt <==
DRLFS (Ours) & 0.0205\\
FastFlow3D & 0.0205\\
FastFlow3D (no scale) & 0.0206\\
NSFP & 28.1880\\


==> zeroflow/figures/mover_nonmover_epe_overall.txt <==
DRLFS (Ours) & 0.021 & 0.108\\
FastFlow3D & 0.021 & 0.091\\
FastFlow3D (no scale) & 0.018 & 0.104\\
NSFP & 0.036 & 0.078\\


==> zeroflow/figures/plots_argo/epe_table.txt <==
FastFlow3D & $0.076$ & $0.186$ & $0.021$ & $0.021$ & $0.480$ & $0.209$\\
FastFlow3D (no scale) & $0.085$ & $0.220$ & $0.018$ & $0.018$ & $0.434$ & $0.182$\\
FastFlow3D (speed scale) & $0.084$ & $0.211$ & $0.020$ & $0.020$ & $0.441$ & $0.189$\\
FastFlow3D XL & $0.058$ & $0.139$ & $0.018$ & $0.018$ & $0.585$ & $0.276$\\
NSFP & $0.068$ & $0.131$ & $0.036$ & $0.036$ & $0.699$ & $0.472$\\
ZeroFlow & $0.091$ & $0.227$ & $0.023$ & $0.023$ & $0.376$ & $0.144$\\
ZeroFlow (Chodosh et al. pseudolabels) & $0.088$ & $0.227$ & $0.019$ & $0.019$ & $0.366$ & $0.139$\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & $0.090$ & $0.234$ & $0.018$ & $0.018$ & $0.364$ & $0.136$\\
ZeroFlow 2x & $0.066$ & $0.164$ & $0.017$ & $0.017$ & $0.490$ & $0.207$\\
ZeroFlow No Scale & $0.089$ & $0.224$ & $0.021$ & $0.021$ & $0.388$ & $0.151$\\
ZeroFlow XL & $0.071$ & $0.166$ & $0.024$ & $0.023$ & $0.530$ & $0.254$\\
ZeroFlow XL 2x & $0.056$ & $0.136$ & $0.017$ & $0.016$ & $0.563$ & $0.266$\\
fastflow3d_nsfp_distilatation_0.01x_sequential & $0.216$ & $0.572$ & $0.038$ & $0.038$ & $0.108$ & $0.023$\\
fastflow3d_nsfp_distilatation_0.1x_sequential & $0.139$ & $0.360$ & $0.028$ & $0.028$ & $0.190$ & $0.055$\\
fastflow3d_nsfp_distilatation_0.2x_sequential & $0.116$ & $0.293$ & $0.027$ & $0.027$ & $0.265$ & $0.092$\\
fastflow3d_nsfp_distilatation_0.5x_sequential & $0.101$ & $0.244$ & $0.029$ & $0.029$ & $0.347$ & $0.126$\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & $0.056$ & $0.132$ & $0.018$ & $0.018$ & $0.592$ & $0.292$\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & $nan$ & $nan$ & $nan$ & $nan$ & $nan$ & $nan$\\
fastflow3d_nsfp_distilatation_dump_output & $nan$ & $nan$ & $nan$ & $nan$ & $nan$ & $nan$\\
fastflow3d_nsfp_distilatation_dump_output_test & $nan$ & $nan$ & $nan$ & $nan$ & $nan$ & $nan$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & $0.058$ & $0.139$ & $0.017$ & $0.017$ & $0.574$ & $0.286$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & $0.089$ & $0.222$ & $0.022$ & $0.022$ & $0.377$ & $0.147$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & $0.087$ & $0.215$ & $0.024$ & $0.024$ & $0.397$ & $0.164$\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & $0.072$ & $0.177$ & $0.020$ & $0.020$ & $0.510$ & $0.242$\\
fastflow3d_supervised_0.01x_finetune_from_base & $nan$ & $nan$ & $0.016$ & $0.016$ & $nan$ & $nan$\\
fastflow3d_supervised_0.01x_sequential & $0.202$ & $0.552$ & $0.028$ & $0.028$ & $0.115$ & $0.020$\\
fastflow3d_supervised_0.1x_sequential & $0.125$ & $0.318$ & $0.028$ & $0.028$ & $0.237$ & $0.078$\\
fastflow3d_supervised_0.2x_sequential & $0.104$ & $0.264$ & $0.024$ & $0.024$ & $0.314$ & $0.122$\\
fastflow3d_supervised_0.5x_finetune_from_base & $0.085$ & $0.211$ & $0.021$ & $0.021$ & $0.423$ & $0.176$\\
fastflow3d_supervised_0.5x_finetune_from_base_random & $0.084$ & $0.205$ & $0.024$ & $0.023$ & $0.440$ & $0.172$\\
fastflow3d_supervised_0.5x_random & $0.087$ & $0.212$ & $0.025$ & $0.025$ & $0.400$ & $0.148$\\
fastflow3d_supervised_0.5x_sequential & $0.091$ & $0.224$ & $0.025$ & $0.025$ & $0.404$ & $0.169$\\
fastflow3d_supervised_xl_backbone_perf_test & $0.038$ & $0.082$ & $0.016$ & $0.016$ & $0.781$ & $0.436$\\


==> zeroflow/figures/plots_argo/latency_table.txt <==
FastFlow3D & 0.0205\\
FastFlow3D (no scale) & 0.0204\\
FastFlow3D (speed scale) & 0.0234\\
FastFlow3D XL & 0.2105\\
NSFP & 28.1880\\
ZeroFlow & 0.0202\\
ZeroFlow (Chodosh et al. pseudolabels) & 0.0203\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & 0.0201\\
ZeroFlow 2x & 0.0207\\
ZeroFlow No Scale & 0.0205\\
ZeroFlow XL & 0.2019\\
ZeroFlow XL 2x & 0.2018\\
fastflow3d_nsfp_distilatation_0.01x_sequential & 0.0193\\
fastflow3d_nsfp_distilatation_0.1x_sequential & 0.0193\\
fastflow3d_nsfp_distilatation_0.2x_sequential & 0.0193\\
fastflow3d_nsfp_distilatation_0.5x_sequential & 0.0200\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & 0.2134\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & nan\\
fastflow3d_nsfp_distilatation_dump_output & nan\\
fastflow3d_nsfp_distilatation_dump_output_test & nan\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & 0.2006\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & 0.0200\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & 0.0200\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & 0.2029\\
fastflow3d_supervised_0.01x_finetune_from_base & 0.1256\\
fastflow3d_supervised_0.01x_sequential & 0.0200\\
fastflow3d_supervised_0.1x_sequential & 0.0203\\
fastflow3d_supervised_0.2x_sequential & 0.0193\\
fastflow3d_supervised_0.5x_finetune_from_base & 0.0195\\
fastflow3d_supervised_0.5x_finetune_from_base_random & 0.0203\\
fastflow3d_supervised_0.5x_random & 0.0200\\
fastflow3d_supervised_0.5x_sequential & 0.0193\\
fastflow3d_supervised_xl_backbone_perf_test & 0.2168\\


==> zeroflow/figures/plots_argo/mover_nonmover_epe_overall.txt <==
FastFlow3D & 0.021 & 0.091\\
FastFlow3D (no scale) & 0.018 & 0.104\\
FastFlow3D (speed scale) & 0.020 & 0.102\\
FastFlow3D XL & 0.018 & 0.070\\
NSFP & 0.036 & 0.078\\
ZeroFlow & 0.023 & 0.110\\
ZeroFlow (Chodosh et al. pseudolabels) & 0.019 & 0.108\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & 0.018 & 0.111\\
ZeroFlow 2x & 0.017 & 0.081\\
ZeroFlow No Scale & 0.021 & 0.108\\
ZeroFlow XL & 0.023 & 0.085\\
ZeroFlow XL 2x & 0.017 & 0.069\\
fastflow3d_nsfp_distilatation_0.01x_sequential & 0.038 & 0.264\\
fastflow3d_nsfp_distilatation_0.1x_sequential & 0.028 & 0.169\\
fastflow3d_nsfp_distilatation_0.2x_sequential & 0.027 & 0.140\\
fastflow3d_nsfp_distilatation_0.5x_sequential & 0.029 & 0.121\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & 0.018 & 0.068\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output_test & nan & nan\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & 0.017 & 0.071\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & 0.022 & 0.108\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & 0.024 & 0.106\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & 0.020 & 0.087\\
fastflow3d_supervised_0.01x_finetune_from_base & 0.016 & 0.016\\
fastflow3d_supervised_0.01x_sequential & 0.028 & 0.249\\
fastflow3d_supervised_0.1x_sequential & 0.028 & 0.151\\
fastflow3d_supervised_0.2x_sequential & 0.024 & 0.126\\
fastflow3d_supervised_0.5x_finetune_from_base & 0.021 & 0.103\\
fastflow3d_supervised_0.5x_finetune_from_base_random & 0.024 & 0.101\\
fastflow3d_supervised_0.5x_random & 0.025 & 0.105\\
fastflow3d_supervised_0.5x_sequential & 0.025 & 0.110\\
fastflow3d_supervised_xl_backbone_perf_test & 0.016 & 0.046\\


==> zeroflow/figures/plots_argo/speed_vs_error.txt <==
FastFlow3D & 0.014 & 0.010 & 0.119 & 0.253 & 0.011 & 0.111 & 0.336 & 0.022 & 0.091 & 0.215\\
FastFlow3D (no scale) & 0.009 & 0.009 & 0.119 & 0.266 & 0.007 & 0.112 & 0.352 & 0.018 & 0.094 & 0.260\\
FastFlow3D (speed scale) & 0.011 & 0.009 & 0.119 & 0.280 & 0.007 & 0.113 & 0.372 & 0.020 & 0.095 & 0.249\\
FastFlow3D XL & 0.016 & 0.011 & 0.112 & 0.213 & 0.011 & 0.104 & 0.232 & 0.018 & 0.083 & 0.157\\
NSFP & 0.027 & 0.022 & 0.091 & 0.213 & 0.026 & 0.088 & 0.218 & 0.037 & 0.097 & 0.146\\
ZeroFlow & 0.016 & 0.012 & 0.117 & 0.250 & 0.012 & 0.110 & 0.325 & 0.024 & 0.097 & 0.270\\
ZeroFlow (Chodosh et al. pseudolabels) & 0.014 & 0.010 & 0.119 & 0.260 & 0.008 & 0.112 & 0.332 & 0.020 & 0.101 & 0.269\\
ZeroFlow (Chodosh et al. pseudolabels, No Scale) & 0.014 & 0.010 & 0.119 & 0.259 & 0.008 & 0.114 & 0.329 & 0.018 & 0.097 & 0.280\\
ZeroFlow 2x & 0.013 & 0.011 & 0.116 & 0.252 & 0.011 & 0.111 & 0.304 & 0.018 & 0.092 & 0.190\\
ZeroFlow No Scale & 0.017 & 0.013 & 0.118 & 0.258 & 0.012 & 0.109 & 0.310 & 0.021 & 0.092 & 0.268\\
ZeroFlow XL & 0.014 & 0.012 & 0.113 & 0.239 & 0.012 & 0.110 & 0.272 & 0.024 & 0.090 & 0.192\\
ZeroFlow XL 2x & 0.011 & 0.011 & 0.112 & 0.244 & 0.010 & 0.110 & 0.261 & 0.017 & 0.083 & 0.156\\
fastflow3d_nsfp_distilatation_0.01x_sequential & 0.039 & 0.024 & 0.120 & 0.284 & 0.024 & 0.105 & 0.462 & 0.038 & 0.125 & 0.716\\
fastflow3d_nsfp_distilatation_0.1x_sequential & 0.022 & 0.014 & 0.117 & 0.262 & 0.013 & 0.118 & 0.370 & 0.028 & 0.111 & 0.442\\
fastflow3d_nsfp_distilatation_0.2x_sequential & 0.019 & 0.013 & 0.117 & 0.257 & 0.013 & 0.110 & 0.341 & 0.028 & 0.107 & 0.354\\
fastflow3d_nsfp_distilatation_0.5x_sequential & 0.016 & 0.013 & 0.117 & 0.252 & 0.012 & 0.117 & 0.332 & 0.030 & 0.111 & 0.288\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output & 0.010 & 0.011 & 0.113 & 0.242 & 0.010 & 0.106 & 0.255 & 0.018 & 0.085 & 0.150\\
fastflow3d_nsfp_distilatation_3x_xl_backbone_dump_output_test & nan & nan & nan & nan & nan & nan & nan & nan & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output & nan & nan & nan & nan & nan & nan & nan & nan & nan & nan\\
fastflow3d_nsfp_distilatation_dump_output_test & nan & nan & nan & nan & nan & nan & nan & nan & nan & nan\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_3x_xl_backbone & 0.011 & 0.011 & 0.112 & 0.251 & 0.010 & 0.108 & 0.263 & 0.018 & 0.081 & 0.160\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run2 & 0.017 & 0.013 & 0.117 & 0.254 & 0.012 & 0.115 & 0.330 & 0.023 & 0.096 & 0.264\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_run3 & 0.017 & 0.012 & 0.117 & 0.253 & 0.012 & 0.114 & 0.318 & 0.024 & 0.099 & 0.255\\
fastflow3d_nsfp_distilatation_speed_scaled_updated_xl_backbone & 0.013 & 0.012 & 0.113 & 0.246 & 0.011 & 0.109 & 0.312 & 0.020 & 0.085 & 0.207\\
fastflow3d_supervised_0.01x_finetune_from_base & nan & 0.009 & nan & nan & nan & nan & nan & 0.016 & nan & nan\\
fastflow3d_supervised_0.01x_sequential & 0.031 & 0.019 & 0.120 & 0.281 & 0.018 & 0.115 & 0.444 & 0.028 & 0.122 & 0.689\\
fastflow3d_supervised_0.1x_sequential & 0.028 & 0.014 & 0.117 & 0.259 & 0.012 & 0.114 & 0.324 & 0.029 & 0.110 & 0.384\\
fastflow3d_supervised_0.2x_sequential & 0.023 & 0.013 & 0.117 & 0.240 & 0.013 & 0.110 & 0.300 & 0.024 & 0.101 & 0.315\\
fastflow3d_supervised_0.5x_finetune_from_base & 0.014 & 0.011 & 0.117 & 0.262 & 0.010 & 0.113 & 0.319 & 0.022 & 0.096 & 0.249\\
fastflow3d_supervised_0.5x_finetune_from_base_random & 0.017 & 0.010 & 0.117 & 0.257 & 0.013 & 0.109 & 0.295 & 0.024 & 0.097 & 0.239\\
fastflow3d_supervised_0.5x_random & 0.020 & 0.012 & 0.117 & 0.243 & 0.014 & 0.114 & 0.285 & 0.025 & 0.110 & 0.246\\
fastflow3d_supervised_0.5x_sequential & 0.019 & 0.011 & 0.117 & 0.250 & 0.014 & 0.113 & 0.328 & 0.026 & 0.103 & 0.262\\
fastflow3d_supervised_xl_backbone_perf_test & 0.012 & 0.011 & 0.098 & 0.172 & 0.007 & 0.097 & 0.169 & 0.016 & 0.065 & 0.092\\


==> zeroflow/figures/plots_waymo/epe_table.txt <==
DRLFS (Ours) & $0.082$ & $0.217$ & $0.015$ & $0.016$ & $0.391$ & $0.162$\\
FastFlow3D & $0.075$ & $0.195$ & $0.015$ & $0.016$ & $0.490$ & $0.239$\\
fastflow3d_nsfp_distilatation_dump_output & $0.082$ & $0.217$ & $0.015$ & $0.016$ & $0.391$ & $0.162$\\
fastflow3d_nsfp_distilatation_scaled & $0.083$ & $0.216$ & $0.016$ & $0.017$ & $0.376$ & $0.149$\\
fastflow3d_supervised_dump_output & $0.078$ & $0.195$ & $0.019$ & $0.020$ & $0.468$ & $0.215$\\


==> zeroflow/figures/plots_waymo/latency_table.txt <==
DRLFS (Ours) & 0.0205\\
FastFlow3D & 0.0211\\
fastflow3d_nsfp_distilatation_dump_output & 0.0205\\
fastflow3d_nsfp_distilatation_scaled & 0.0204\\
fastflow3d_supervised_dump_output & 0.0208\\


==> zeroflow/figures/plots_waymo/mover_nonmover_epe_overall.txt <==
DRLFS (Ours) & 0.016 & 0.072\\
FastFlow3D & 0.016 & 0.066\\
fastflow3d_nsfp_distilatation_dump_output & 0.016 & 0.072\\
fastflow3d_nsfp_distilatation_scaled & 0.017 & 0.073\\
fastflow3d_supervised_dump_output & 0.020 & 0.069\\


==> zeroflow/figures/plots_waymo/speed_vs_error.txt <==
DRLFS (Ours) & 0.291 & nan & nan & nan & 0.014 & 0.128 & 0.267 & 0.015 & 0.107 & 0.281\\
FastFlow3D & 0.345 & nan & nan & nan & 0.008 & 0.129 & 0.273 & 0.015 & 0.088 & 0.250\\
fastflow3d_nsfp_distilatation_dump_output & 0.291 & nan & nan & nan & 0.014 & 0.128 & 0.267 & 0.015 & 0.107 & 0.281\\
fastflow3d_nsfp_distilatation_scaled & 0.283 & nan & nan & nan & 0.014 & 0.127 & 0.263 & 0.016 & 0.104 & 0.282\\
fastflow3d_supervised_dump_output & 0.337 & nan & nan & nan & 0.010 & 0.129 & 0.272 & 0.020 & 0.089 & 0.251\\


==> zeroflow/figures/speed_vs_error.txt <==
DRLFS (Ours) & 0.017 & 0.013 & 0.118 & 0.258 & 0.012 & 0.109 & 0.310 & 0.021 & 0.092 & 0.268\\
FastFlow3D & 0.014 & 0.010 & 0.119 & 0.253 & 0.011 & 0.111 & 0.336 & 0.022 & 0.091 & 0.215\\
FastFlow3D (no scale) & 0.009 & 0.009 & 0.119 & 0.266 & 0.007 & 0.112 & 0.352 & 0.018 & 0.094 & 0.260\\
NSFP & 0.027 & 0.022 & 0.091 & 0.213 & 0.026 & 0.088 & 0.218 & 0.037 & 0.097 & 0.146\\

